Accelerating Reinforcement Learning for Reaching using Continuous Curriculum Learning

Reinforcement learning has shown great promise in the training of robot behavior due to the sequential decision making characteristics. However, the required enormous amount of interactive and informative training data provides the major stumbling block for progress. In this study, we focus on accelerating reinforcement learning (RL) training and improving the performance of multi-goal reaching tasks. Specifically, we propose a precision-based continuous curriculum learning (PCCL) method in which the requirements are gradually adjusted during the training process, instead of fixing the parameter in a static schedule. To this end, we explore various continuous curriculum strategies for controlling a training process. This approach is tested using a Universal Robot 5e in both simulation and real-world multi-goal reach experiments. Experimental results support the hypothesis that a static training schedule is suboptimal, and using an appropriate decay function for curriculum learning provides superior results in a faster way.

==> brain-storm.txt <==
Our contributions in this paper: propose a curriculum learning method for pose reaching task based on the method of bisection on the error tolerance, compared to pure DDPG and accuracy-based CL, our methods speed up the training process much better and need less computation and evaluation process; propose a actively requiring corrective advice based on RRT method to accelerate the training process by giving guidance on hard situations, which requires only few demonstrations and little online computation but can accelerate the training process and improve the reachable accuracy; the real world experiments shows that the learned policy can operate in real reach-for-grasp situations with high success rate, which can benefit to further more complex motion planning research.    

From those literature we can see that the learning-based approaches can compensate the planning speed problem in conventional sampling methods. Because the on-line execution computation complexity in neural network is O(1), while for RRT is O(nlogn). Furthermore, most of them realized a end-to-end manipulation, inputing visual or other sensor information and output the torque control signal.

There is another less-popular application branch: motion planning. Compared with the conventional motion planners that used sampling-based methods, neural network based approaches have the advantage of planning quickly as it only needs to go through several layers of neurons. However, the high-dimensional continuous configuration space makes it difficult to learn the policy which has impact the development process of this significant direction. 

Recently, Reinforcement Learning has emerged in robotics control applications research community because of the easy understanding framework and the sequential decision making features. With trial and error mechanism, the agent do not need to know the model of the robot, through the experience of interaction with the environment, the agent learn the policy to reach goals.

For contributing to the advancement of the Reinforcement Learning motion planning, in this paper, we step back to a basic /general and fundamental reach-for-grasp-task, in which we focus on improving the learning efficiency and accuracy problem. In the environment, the robot is initialize at a standing pose, and required to reach a random target position, which is located in the whole reachable workspace. These can be regard as a global generalized RL problem, the robot not only need to reach the task but also gain a solid knowledge of self-kinematics and motion planning. For a global RL training process, the required training samples are enormous, in this case, improving the learning efficiency is significant. 

